Tevatron-for-LHC Report: Higgs

The search for Higgs bosons in both the standard model and its extensions is well under way at the Tevatron. As the integrated luminosity collected increases into the multiple inverse femptobarn range, these searches are becoming very interesting indeed. Meanwhile, the construction of the Large Hadron Collider (LHC) and its associated experiments at CERN are nearing completion. In this TeV4LHC workshop, it was realized that any experience at the Tevatron with respect to backgrounds, experimental techniques and theoretical calculations that can be verified at the Tevatron which have relevance for future measurements at the LHC were important. Studies and contributions to these efforts were made in three broad categories: theoretical calculations of Higgs production and decay mechanisms; theoretical calculations and discussions pertaining to non-standard model Higgs bosons; and experimental reviews, analyses and developments at both the Tevatron and the upcoming LHC experiments. All of these contributions represent real progress towards the elucidation of the mechanism of electroweak symmetry breaking.

==> higgs-authors.dat <==
T. Hahn 		Max Planck Institut f\"ur Physik
S. Heinemeyer		CERN + Universidad de Zaragoza
F. Maltoni		Universit\'e Catholique de Louvain
G. Weiglein		University of Durham
S. Willenbrock	University of Illinois at Urbana-Champaign
A. Belyaev		Michigan State University
A. Blum		Michigan State University
S. Chivukula		Michigan State University
E.H. Simmons		Michigan State University
M. Carena		Fermilab
C.E.M. Wagner		Argonne National Laboratory + University of Chicago
G. Weiglein		University of Durham
T. Junk			University of Illinois at Urbana-Champaign
U. Aglietti		INFN + Universit\`a di Roma ``La Sapienza''
R. Bonciani		Universitat de Valencia
G. Degrassi		INFN + Universit\`a di Roma Tre
A. Vicini		INFN + Universit\`a degli Studi di Milano
B.J. Field		Florida State University
S. Dawson		Brookhaven National Laboratory
C.B. Jackson		Brookhaven National Laboratory
L. Reina		Florida State University
D. Wackeroth		State University of New York at Buffalo
S. Berge		Southern Methodist University
P.M. Nadolsky		Argonne National Laboratory
F.I. Olness		Southern Methodist University
C.P. Yuan		Michigan State University
T. Han			University of Wisconsin -- Madison
G.-Y. Huang		University of Wisconsin -- Madison
T. Dorigo		INFN + Sezione di Padova-Trento
J. Donini		INFN + Sezione di Padova-Trento
B. Mellado		University of Wisconsin -- Madison
W. Quayle		University of Wisconsin -- Madison
S.L. Wu			University of Wisconsin -- Madison
H. Davoudiasl		University of Wisconsin -- Madison
H.E. Logan		Carleton University
J. Cammin		University of Rochester
S.-W. Lee		Texas Tech University
A. Dominguez		University of Nebraska -- Lincoln
I. Iashvilli		State University of New York at Buffalo
S. Mrenna               Fermilab
S. Hesselbach 		Southampton University
S. Moretti		Southampton University
J. Rathsman		Uppsala University
A. Sopczak		Lancaster University

